Error analysis for hybrid finite element/neural network discretizations

We describe and analyze a hybrid finite element/neural network method for predicting solutions of partial differential equations. The methodology is designed for obtaining fine scale fluctuations from neural networks in a local manner. The network is capable of locally correcting a coarse finite element solution towards a fine solution taking the source term and the coarse approximation as input. Key observation is the dependency between quality of predictions and the size of training set which consists of different source terms and corresponding fine & coarse solutions. We provide the a priori error analysis of the method together with the stability analysis of the neural network. The numerical experiments confirm the capability of the network predicting fine finite element solutions. We also illustrate the generalization of the method to problems where test and training domains differ from each other.

==> data/data_scaling.csv <==
,n_rhss,uff-uc (train),uff-uf (train),uff-un (train),uff-uc (test),uff-uf (test),uff-un (test)
0,64,6.022782968750001e-05,9.6631996875e-07,2.26361921875e-06,5.97082208984375e-05,9.58033849609375e-07,2.3669567509765625e-06
1,128,6.13719515625e-05,9.84375328125e-07,2.513944796875e-06,5.97082208984375e-05,9.58033849609375e-07,2.504434205078125e-06
2,256,6.323005937500001e-05,1.01350448828125e-06,1.8754681835937502e-06,5.97082208984375e-05,9.58033849609375e-07,1.79169578515625e-06
3,512,6.10673640625e-05,9.797186523437501e-07,1.1387265136718751e-06,5.97082208984375e-05,9.58033849609375e-07,1.1139314765625e-06


==> data/error_during_training_wrt_preprocessing.csv <==
,epoch,uff-uf (train),uff-uf (test),uff-uc (train),uff-uc (test),uff-un (train no preprocessing),uff-un (test no preprocessing),uff-un (train standard scaler),uff-un (test standard scaler)
0,0.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,8.769253066406239e-05,8.609444423828138e-05,4.27296390625e-05,4.1766953125000026e-05
1,100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,8.031255722656253e-05,8.012977089843755e-05,7.574795546874998e-06,7.4587839550781184e-06
2,200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,6.378932929687499e-05,6.371133632812491e-05,5.761230527343749e-06,5.67262029296874e-06
3,300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.333535859374999e-05,4.316979960937503e-05,5.2150418359374955e-06,5.117789423828129e-06
4,400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.14139908203125e-05,3.1381412597656226e-05,4.384251210937501e-06,4.286382910156255e-06
5,500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.41580716796875e-05,3.415282812499997e-05,3.3350186328125008e-06,3.263432011718745e-06
6,600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.459159667968751e-05,3.450902910156254e-05,2.8047453417968755e-06,2.7403311718749985e-06
7,700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8962899218749974e-05,1.8873623242187487e-05,3.0518993906249986e-06,2.985361927734378e-06
8,800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.514492890625001e-05,2.501907998046871e-05,2.7143557011718735e-06,2.651450123046876e-06
9,900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.5627646093749987e-05,2.5602542871093747e-05,2.519141511718753e-06,2.450616769531245e-06
10,1000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.378600195312502e-05,2.3796033984375017e-05,2.6846218164062476e-06,2.6220282333984387e-06
11,1100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.7208678515625008e-05,1.708639365234378e-05,5.71819181640625e-06,5.644078642578127e-06
12,1200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.2923498828125e-05,3.2899781542968734e-05,1.9045990507812503e-06,1.8555309980468749e-06
13,1300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.6507709374999984e-05,1.6420381152343762e-05,2.4703849570312505e-06,2.417210227539067e-06
14,1400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8704008789062505e-05,1.8654965917968742e-05,2.7679227871093744e-06,2.7144411425781256e-06
15,1500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.2245370312500005e-05,3.210993505859379e-05,2.0001970058593763e-06,1.9625287558593785e-06
16,1600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8947619726562484e-05,1.875986494140625e-05,1.7313090859374993e-06,1.6922794941406263e-06
17,1700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.034359824218749e-05,4.028876171874996e-05,1.700388585937501e-06,1.66428378125e-06
18,1800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.6761043945312522e-05,1.6754572753906236e-05,1.9180286816406253e-06,1.8752529804687484e-06
19,1900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.1075817968750014e-05,3.103085136718753e-05,1.857894236328123e-06,1.818645217773438e-06
20,2000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.6897518164062496e-05,3.674596054687497e-05,1.549212572265623e-06,1.51246752734375e-06
21,2100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5738500390624997e-05,1.5646219726562495e-05,1.653244779296875e-06,1.6185992871093754e-06
22,2200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8219355859375007e-05,1.8175645507812504e-05,5.965583730468747e-06,5.863283587890624e-06
23,2300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8585968945312486e-05,1.8554549316406268e-05,3.615640330078125e-06,3.564154164062504e-06
24,2400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.4246844335937512e-05,2.424394062499998e-05,1.7123697031249988e-06,1.680524363281249e-06
25,2500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.036961445312499e-05,3.0276653515625024e-05,1.4861703124999988e-06,1.4529363339843754e-06
26,2600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5190807812500005e-05,1.5101263964843744e-05,1.6954873691406241e-06,1.661022002929688e-06
27,2700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5091496289062494e-05,1.4998736035156242e-05,1.5736229023437488e-06,1.5387369814453125e-06
28,2800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.18261722265625e-05,1.1692761455078122e-05,1.6672733203124991e-06,1.6321708896484367e-06
29,2900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.776835527343749e-05,3.7718065039062495e-05,1.5695815624999995e-06,1.5321138505859392e-06
30,3000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.1898078632812501e-05,1.1779373505859378e-05,2.3681108769531224e-06,2.317647711914061e-06
31,3100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.51108337890625e-05,1.5025131347656261e-05,1.3557416191406256e-06,1.3220309267578124e-06
32,3200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.1105888867187476e-05,4.104137402343753e-05,2.207477070312502e-06,2.1716950751953126e-06
33,3300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.504520996093749e-05,3.491957861328124e-05,3.3010327304687478e-06,3.236485965820311e-06
34,3400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.553946718749999e-05,1.551430966796873e-05,1.7226059687499982e-06,1.6835537656249997e-06
35,3500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.3279590429687487e-05,2.320717519531247e-05,1.3739568496093747e-06,1.341641446289062e-06
36,3600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.399174687499997e-05,4.399657021484377e-05,1.8959278515625002e-06,1.8629140673828143e-06
37,3700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.5962415234374967e-05,2.5914815722656248e-05,1.9136956816406257e-06,1.870093944335939e-06
38,3800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.870733222656252e-05,4.860273320312506e-05,1.2837346445312502e-06,1.2499329492187487e-06
39,3900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.1416115078124988e-05,1.130240437499999e-05,1.656380261718752e-06,1.6172023417968751e-06
40,4000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,5.271370175781251e-05,5.2668177832031196e-05,1.8273601093750002e-06,1.7868242460937495e-06
41,4100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,7.292442363281243e-06,7.167003486328121e-06,1.694626650390625e-06,1.663179182617186e-06
42,4200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.4360374218750002e-05,1.4352853935546873e-05,2.71089041796875e-06,2.669498265625004e-06
43,4300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.2122063281250024e-05,2.2051862402343764e-05,1.3620553281249996e-06,1.3274635478515603e-06
44,4400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.1373186718750037e-05,2.1373823632812536e-05,1.5300096855468752e-06,1.4970793994140618e-06
45,4500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.7804726757812485e-05,3.778503798828121e-05,1.3299352285156246e-06,1.2954429960937494e-06
46,4600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.6627346289062495e-05,3.6595577343750015e-05,1.3748641582031263e-06,1.3384175839843752e-06
47,4700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8128201757812527e-05,1.8068552050781282e-05,5.837322650390623e-06,5.760483687500007e-06
48,4800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.4553174999999995e-05,1.4494183007812498e-05,2.1155920371093756e-06,2.0717918281250032e-06
49,4900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,8.215941308593751e-05,8.218636699218752e-05,1.457688947265625e-06,1.4219748046875006e-06
50,5000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,9.647969062500003e-06,9.543228486328117e-06,1.2808440585937513e-06,1.2490171455078141e-06
51,5100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5918474218749998e-05,1.584663886718751e-05,2.5674235117187494e-06,2.5293213613281295e-06
52,5200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.681075273437499e-05,1.680102041015629e-05,1.2406717792968773e-06,1.2086701406250011e-06
53,5300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.849489082031245e-05,4.845037294921874e-05,1.4302290937499984e-06,1.3920884580078126e-06
54,5400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.852814296875001e-05,1.8499323046874983e-05,1.8621743710937494e-06,1.8197200419921855e-06
55,5500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.2264354296875003e-05,2.227299873046874e-05,2.075814187500001e-06,2.0336103124999972e-06
56,5600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.3733890234374998e-05,2.3677934082031274e-05,1.5530644042968747e-06,1.5176424394531228e-06
57,5700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.3698956835937497e-05,1.3656817089843759e-05,1.2372500371093745e-06,1.2051678466796882e-06
58,5800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.3933494140625003e-05,1.3863306445312508e-05,8.683753730468755e-06,8.53999208984375e-06
59,5900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.3174162109375012e-05,1.3075768457031252e-05,1.8489569667968746e-06,1.8091498642578125e-06
60,6000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.3208128125e-05,2.3129560449218757e-05,1.3530049941406266e-06,1.3188879306640635e-06
61,6100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.243000781250001e-05,3.234322128906254e-05,1.7437686679687508e-06,1.7083273378906257e-06
62,6200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.028366621093749e-05,4.0266580273437445e-05,1.817040681640625e-06,1.7836017988281226e-06
63,6300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.849676523437498e-05,2.8437348535156213e-05,2.1556512871093752e-06,2.115966969726561e-06
64,6400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.828753417968751e-05,1.8235704101562483e-05,1.6954714179687487e-06,1.6599818320312516e-06
65,6500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.1909571425781266e-05,1.1859487871093748e-05,1.4165644687500004e-06,1.3836818183593763e-06
66,6600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.2140787499999995e-05,1.2043998828124998e-05,2.1644032792968754e-06,2.1232969541015616e-06
67,6700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,7.819294628906251e-06,7.702138281249998e-06,1.244122412109376e-06,1.2159329707031263e-06
68,6800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,9.543167363281254e-06,9.433862167968758e-06,5.022674941406254e-06,4.942473222656244e-06
69,6900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.9235554687500014e-05,1.9209372851562496e-05,1.2114052363281246e-06,1.1849468398437495e-06
70,7000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,9.066411328125009e-06,8.977570644531254e-06,1.957393189453123e-06,1.92022859082031e-06
71,7100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,4.79435134765625e-05,4.7928283203125e-05,1.193550142578125e-06,1.165702588867188e-06
72,7200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.1352293632812507e-05,1.1278098281249988e-05,1.490739423828124e-06,1.4585883789062483e-06
73,7300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,9.07611892578124e-06,8.952470371093754e-06,2.9410125371093748e-06,2.8895594355468802e-06
74,7400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.52898041015625e-05,1.523551787109377e-05,2.344215203125001e-06,2.2911554736328115e-06
75,7500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.262064277343752e-05,2.2598449511718744e-05,1.2443478593750013e-06,1.2160763652343762e-06
76,7600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.7115322597656248e-05,1.697108206054687e-05,1.3592942285156252e-06,1.329259283203124e-06
77,7700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.54033099609375e-05,1.5272446484375024e-05,1.3061281874999995e-06,1.2769353466796894e-06
78,7800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5300877343749993e-05,1.526428408203125e-05,1.1709424550781244e-06,1.1432034511718747e-06
79,7900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.80186060546875e-05,1.79970349609375e-05,1.1676496171874996e-06,1.1397114267578141e-06
80,8000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,5.012161191406256e-05,4.9988191699218704e-05,1.8274952968749985e-06,1.798696856445311e-06
81,8100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5297251562499994e-05,1.5207012402343755e-05,3.544726158203127e-06,3.4889768056640637e-06
82,8200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8725983984374996e-05,1.8727002246093745e-05,1.357169853515624e-06,1.3306538095703143e-06
83,8300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,8.448767968750007e-06,8.345576123046873e-06,1.1040643730468744e-06,1.0763927363281237e-06
84,8400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,7.814952734374998e-05,7.807385761718751e-05,1.2579284453125018e-06,1.2319703574218745e-06
85,8500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.4111078320312498e-05,1.4001577539062507e-05,1.1032221796874998e-06,1.076087020507813e-06
86,8600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.6198955273437504e-05,2.6154674902343756e-05,1.1621705351562503e-06,1.1348078554687488e-06
87,8700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.8067344140625022e-05,1.8024407226562498e-05,1.1049992949218766e-06,1.0784124121093774e-06
88,8800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.425808320312501e-05,1.4186089453124994e-05,1.1913519902343747e-06,1.1664837958984376e-06
89,8900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.2506623437500004e-05,1.2461209570312513e-05,1.3515937285156216e-06,1.3213883105468732e-06
90,9000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.0543538085937484e-05,2.051250156250001e-05,1.1101227011718753e-06,1.083277199218749e-06
91,9100.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,8.89430837890626e-06,8.804695429687492e-06,1.0436516132812499e-06,1.0176280673828143e-06
92,9200.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,3.0313417578124984e-05,3.0296499707031206e-05,1.1689998046875007e-06,1.1452385498046856e-06
93,9300.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.0350807949218758e-05,1.0272422109375005e-05,1.5250285429687497e-06,1.4925142939453129e-06
94,9400.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.2830208007812472e-05,2.2834885742187534e-05,1.1370700429687497e-06,1.1109873779296882e-06
95,9500.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.1435243359375007e-05,2.1352640234374988e-05,1.299725486328124e-06,1.2755033828125006e-06
96,9600.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.0648889062500005e-05,2.0568092285156242e-05,1.2482176015625008e-06,1.2216753242187494e-06
97,9700.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.6157195703124988e-05,2.613526435546873e-05,1.3168205878906247e-06,1.2879178652343762e-06
98,9800.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.5076106640624993e-05,1.5054072167968779e-05,1.1100844101562496e-06,1.0860850517578134e-06
99,9900.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,2.0656560546874996e-05,2.0638622851562523e-05,1.3452752324218762e-06,1.319942962890625e-06
100,10000.0,9.797186523437493e-07,9.580338496093759e-07,6.10673640625e-05,5.9708220898437554e-05,1.0519717500000007e-05,1.0462784511718745e-05,1.1387265136718754e-06,1.1139314765624998e-06


==> data/num_layers_scaling.csv <==
,num_layers,uff-uc (train),uff-uf (train),uff-un (train),uff-uc (test),uff-uf (test),uff-un (test)
0,1,6.10673640625e-05,9.797186523437501e-07,1.1387265136718751e-06,5.97082208984375e-05,9.58033849609375e-07,1.1139314765625e-06
1,2,6.10673640625e-05,9.797186523437501e-07,1.72346826953125e-06,5.97082208984375e-05,9.58033849609375e-07,1.6989386064453123e-06
2,4,6.10673640625e-05,9.797186523437501e-07,1.6281074765625e-06,5.97082208984375e-05,9.58033849609375e-07,1.6523652978515627e-06


==> data/num_neurons_scaling.csv <==
,num_neurons,uff-uc (train),uff-uf (train),uff-un (train),uff-uc (test),uff-uf (test),uff-un (test)
0,64,6.10673640625e-05,9.797186523437501e-07,1.1387265136718751e-06,5.97082208984375e-05,9.58033849609375e-07,1.1139314765625e-06
1,128,6.10673640625e-05,9.797186523437501e-07,1.160152732421875e-06,5.97082208984375e-05,9.58033849609375e-07,1.1388459736328124e-06
2,256,6.10673640625e-05,9.797186523437501e-07,1.0568611542968748e-06,5.97082208984375e-05,9.58033849609375e-07,1.0353346259765627e-06


==> data/preprocessing.csv <==
,n_rhss,uff-uf (train),uff-uf (test),uff-uc (train),uff-uc (test),No preprocessing (train),No preprocessing (test),Standard scaler (train),Standard scaler (test)
0,64,9.6631996875e-07,9.58033849609375e-07,6.022782968750001e-05,5.97082208984375e-05,1.4042196875e-05,1.39323361328125e-05,2.26361921875e-06,2.3669567509765625e-06
1,128,9.84375328125e-07,9.58033849609375e-07,6.13719515625e-05,5.97082208984375e-05,1.9994129687500002e-05,2.017793935546875e-05,2.513944796875e-06,2.504434205078125e-06
2,256,1.01350448828125e-06,9.58033849609375e-07,6.323005937500001e-05,5.97082208984375e-05,7.9986571484375e-06,7.743492890625001e-06,1.8754681835937502e-06,1.79169578515625e-06
3,512,9.797186523437501e-07,9.58033849609375e-07,6.10673640625e-05,5.97082208984375e-05,1.05197175e-05,1.046278451171875e-05,1.1387265136718751e-06,1.1139314765625e-06

